Crypto-Hotwire: Illegal Blockchain Mining at Zero Cost Using Public Infrastructures

Blockchains and cryptocurrencies disrupted the conversion of energy into a medium of exchange. Numerous applications for blockchains and cryptocurrencies are now envisioned for purposes ranging from inventory control to banking applications. Naturally, in order to mine in an economically viable way, regions where energy is plentiful and cheap, e.g., close to hydroelectric plants, are sought. The possibility of converting energy into cash, however, also opens up opportunities for a new kind of cyber attack aimed at illegally mining cryptocurrencies by stealing energy. In this work, we indicate, using data from January and February of 2018 from our university, that such a threat is real, and present a projection of the gains derived from these attacks.

==> bars.txt <==
A B C D  E  
1 0  12 0     6 
-- 0  12 0    0
-- 0 0   0 0   
-- 3  4 0     4
-- 3  0 0     0
-- 2  0 0    0
7  1  13 0   6
-- 1  6 0  0 
-- 5  2 0  0
-- 2  6  0  6
-- 4  0 0  0
-- 1  0 0  0
-- 6  0 0  0
14 0  0 0 0 
-- 0  1 0   1
-- 5  2 0      0
-- 11  7 7     7 
-- 2  0 0     0 
-- 11   6 7  6 
-- 3   10 0   0
21 7  6 7    1
-- 0  12 0   6
-- 8  4 7     0
-- 8  10 1    6
-- 12   6 7 6
-- 12  0 7  0   
-- 3  12 0 6
28 7  2  6 1
-- 7  0 5 0
-- 9  0 5 0 
-- 3  0 0 0
